Filtering the rejection set while preserving false discovery rate control

Scientific hypotheses in a variety of applications have domain-specific structures, such as the tree structure of the International Classification of Diseases (ICD), the directed acyclic graph structure of the Gene Ontology (GO), or the spatial structure in genome-wide association studies. In the context of multiple testing, the resulting relationships among hypotheses can create redundancies among rejections that hinder interpretability. This leads to the practice of filtering rejection sets obtained from multiple testing procedures, which may in turn invalidate their inferential guarantees. We propose Focused BH, a simple, flexible, and principled methodology to adjust for the application of any pre-specified filter. We prove that Focused BH controls the false discovery rate under various conditions, including when the filter satisfies an intuitive monotonicity property and the p-values are positively dependent. We demonstrate in simulations that Focused BH performs well across a variety of settings, and illustrate this method's practical utility via analyses of real datasets based on ICD and GO.

==> figures/fBH_terms.csv <==
,term,description,pvalue,enrichment
1,GO:0022402,cell cycle process,1.21e-19,2.74
2,GO:0044380,protein localization to cytoskeleton,6.98e-05,5.81
3,GO:0071840,cellular component organization or biogenesis,5.99e-05,1.58
4,GO:0031145,anaphase-promoting complex-dependent catabolic process,1.21e-05,6.38
5,GO:0051276,chromosome organization,3.7e-11,3
6,GO:0033554,cellular response to stress,2.56e-06,2.24
7,GO:0060364,frontal suture morphogenesis,6.64e-05,14.35
8,GO:0006260,DNA replication,4.33e-05,2.52
9,GO:0051983,regulation of chromosome segregation,7.26e-11,14.18
10,GO:0007059,chromosome segregation,7.34e-10,9.15
11,GO:0007017,microtubule-based process,5.13e-05,2.03
12,GO:0051301,cell division,1.23e-07,4
13,GO:0006259,DNA metabolic process,3.82e-07,2.09
14,GO:0051382,kinetochore assembly,7.02e-05,47.13


==> figures/terms.csv <==
,term,description,pvalue,enrichment,fBH,BH
1,GO:0022402,cell cycle process,1.21e-19,2.74,TRUE,TRUE
2,GO:0051276,chromosome organization,3.7e-11,3,TRUE,TRUE
3,GO:0051983,regulation of chromosome segregation,7.26e-11,14.18,TRUE,TRUE
4,GO:0007059,chromosome segregation,7.34e-10,9.15,TRUE,TRUE
5,GO:0051301,cell division,1.23e-07,4,TRUE,TRUE
6,GO:0006259,DNA metabolic process,3.82e-07,2.09,TRUE,TRUE
7,GO:0033554,cellular response to stress,2.56e-06,2.24,TRUE,TRUE
8,GO:0031145,anaphase-promoting complex-dependent catabolic process,1.21e-05,6.38,TRUE,TRUE
9,GO:0006260,DNA replication,4.33e-05,2.52,TRUE,TRUE
10,GO:0007017,microtubule-based process,5.13e-05,2.03,TRUE,TRUE
11,GO:0071840,cellular component organization or biogenesis,5.99e-05,1.58,TRUE,TRUE
12,GO:0060364,frontal suture morphogenesis,6.64e-05,14.35,TRUE,FALSE
13,GO:0044380,protein localization to cytoskeleton,6.98e-05,5.81,TRUE,TRUE
14,GO:0051382,kinetochore assembly,7.02e-05,47.13,TRUE,TRUE
15,GO:0060363,cranial suture morphogenesis,0.000117,10.25,FALSE,TRUE
16,GO:0009163,nucleoside biosynthetic process,0.000149,4.26,FALSE,TRUE
17,GO:0045910,negative regulation of DNA recombination,0.000235,4.83,FALSE,TRUE
18,GO:0045190,isotype switching,0.000272,6.07,FALSE,TRUE
19,GO:0036303,lymph vessel morphogenesis,0.000444,65.55,FALSE,TRUE
20,GO:0044495,modulation of blood pressure in other organism,0.000549,1822.4,FALSE,TRUE
21,GO:0090559,regulation of membrane permeability,0.000595,5.7,FALSE,TRUE
22,GO:0022406,membrane docking,0.000773,5.72,FALSE,TRUE

